Characterising the VHE diffuse emission in the central 200 parsecs of our Galaxy with H.E.S.S

The diffuse very high-energy (VHE, > 100 GeV) gamma-ray emission observed in the central 200 pc of the Milky Way by H.E.S.S. was found to follow the dense matter distribution in the Central Molecular Zone (CMZ) up to a longitudinal distance of about 130 pc to the Galactic Centre (GC), where the flux rapidly decreases. Recent sensitive H.E.S.S. analysis revealed that the cosmic-ray (CR) density profile drops with the distance to the centre, making data compatible with a steady cosmic PeVatron at the GC. In this paper, we extend this analysis to obtain for the first time a detailed characterisation of the correlation with matter and to search for additional features and individual gamma-ray sources in the inner 200 pc. Taking advantage of 250 hours of H.E.S.S. data and improved analysis techniques we perform a detailed morphology study of the diffuse VHE emission observed from the GC ridge and reconstruct its total spectrum. We show that the emission correlated with dense matter covers the full CMZ and that its flux is about half the total diffuse emission flux. We also detect some emission at higher latitude likely produced by hadronic collisions of CRs in less dense regions of the GC interstellar medium. We detect an additional emission component centred on the GC and extending over about 15 pc that is consistent with the existence of a strong CR density gradient and confirms the presence of a CR accelerator at the very centre of our Galaxy. We show that the spectrum of the full ridge diffuse emission is compatible with the one previously derived from the central regions, suggesting that a single population of particles fills the entire CMZ. Finally, we report the discovery of a VHE gamma-ray source near the GC radio arc and argue that it is produced by the pulsar wind nebula candidate G0.13-0.11.

==> contributors.txt <==
Régis Terrier
Anne Lemière

